Multiple gas phases in supernova remnant IC 443: mapping shocked H$_2$ with VLT/KMOS

Supernovae and their remnants provide energetic feedback to the ambient interstellar medium (ISM), which is often distributed in multiple gas phases. Among them, warm molecular hydrogen (H$_2$) often dominates the cooling of the shocked molecular ISM, which has been observed with the H$_2$ emission lines at near-infrared wavelengths. Such studies, however, were either limited in narrow filter imaging or sparsely sampled mid-infrared spectroscopic observations with relatively poor angular resolutions. Here we present near-infrared ($H$- and $K$-band) spectroscopic mosaic observations towards the A, B, C, and G regions of the supernova remnant (SNR) IC 443, with the K-band Multi-Object Spectrograph (KMOS) onboard the Very Large Telescope (VLT). We detected 20 ro-vibrational transitions of H$_2$, one H line (Br$\gamma$), and two [Fe II] lines, which dominate broadband images at both $H$- and $K$-band. The spatial distribution of H$_2$ lines at all regions are clumpy on scales from $\sim 0.1$ pc down to $\sim 0.008$ pc. The fitted excitation temperature of H$_2$ is between 1500 K and 2500 K, indicating warm shocked gas in these regions. The multi-gas-phase comparison shows stratified shock structures in all regions, which explains the co-existence of multiple types of shocks in the same regions. Last, we verify the candidates of young stellar objects previously identified in these regions with our spectroscopic data, and find none of them are associated with young stars. This sets challenges to the previously proposed scenario of triggered star formation by SNR shocks in IC~443.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
